Progress towards an array-wide diffuse UHE neutrino search with the Askaryan Radio Array

The Askaryan Radio Array (ARA) is an in-ice ultrahigh energy (UHE) neutrino experiment at the South Pole. ARA aims to detect the radio emissions from neutrino-induced particle showers using in-ice clusters of antennas buried ${\sim}200$ m deep on a roughly cubical lattice with side length of ${\sim}10$ m. ARA has five such independent stations which have collectively accumulated ${\sim}30$ station-years of livetime through 2023. The fifth station of ARA has an additional sub-detector, known as the phased array, which pioneered an interferometric trigger constructed by beamforming the signals of $7$ tightly packed, vertically-polarized antennas. This scheme has been demonstrated to significantly improve the trigger efficiency for low SNR signals. In this talk, we will present the current state of the first array-wide diffuse neutrino search using $24$ station-years of data (through 2021). We anticipate that this analysis will result in the first UHE neutrino observation or world-leading limits from a radio neutrino detector below $100$ EeV. Additionally, this analysis will demonstrate the feasibility for multi-station in-ice radio arrays to successfully conduct an array-wide neutrino search -- paving the way for future, large detector arrays such as RNO-G and IceCube-Gen2 Radio.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

